Few-shot Semantic Learning for Robust Multi-Biome 3D Semantic Mapping in Off-Road Environments

Off-road environments pose significant perception challenges for high-speed autonomous navigation due to unstructured terrain, degraded sensing conditions, and domain-shifts among biomes. Learning semantic information across these conditions and biomes can be challenging when a large amount of ground truth data is required. In this work, we propose an approach that leverages a pre-trained Vision Transformer (ViT) with fine-tuning on a small (<500 images), sparse and coarsely labeled (<30% pixels) multi-biome dataset to predict 2D semantic segmentation classes. These classes are fused over time via a novel range-based metric and aggregated into a 3D semantic voxel map. We demonstrate zero-shot out-of-biome 2D semantic segmentation on the Yamaha (52.9 mIoU) and Rellis (55.5 mIoU) datasets along with few-shot coarse sparse labeling with existing data for improved segmentation performance on Yamaha (66.6 mIoU) and Rellis (67.2 mIoU). We further illustrate the feasibility of using a voxel map with a range-based semantic fusion approach to handle common off-road hazards like pop-up hazards, overhangs, and water features.

==> ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

